Inspection of histological 3D reconstructions in virtual reality

3D reconstruction is a challenging current topic in medical research. We perform 3D reconstructions from serial sections stained by immunohistological methods. This paper presents an immersive visualisation solution to quality control (QC), inspect, and analyse such reconstructions. QC is essential to establish correct digital processing methodologies. Visual analytics, such as annotation placement, mesh painting, and classification utility, facilitates medical research insights. We propose a visualisation in virtual reality (VR) for these purposes. In this manner, we advance the microanatomical research of human bone marrow and spleen. Both 3D reconstructions and original data are available in VR. Data inspection is streamlined by subtle implementation details and general immersion in VR.

==> highlights.txt <==
- We present a system for the visualisation of medical data in virtual reality.
- The amount and complexity of 3D data in microanatonmy research is high.
- Our method allows to cope with the complexity of 3D data.
- Annotations and mesh painting in virtual reality allow for visual analytics.
- Inspection in virtual reality facilitates new insights in medical research.


==> roles.txt <==
OL: Conceptualization;
OL, BSS: Data curation;
OL, MB: Formal analysis;
MG, BSS: Funding acquisition;
OL, MB, BSS: Investigation;
OL, MB, BSS: Methodology;
OL: Project administration;
MG, BSS, HP, OL: Resources;
MB, OL: Software;
OL, MG, BSS: Supervision;
BSS, HP: Validation;
OL, MB: Visualization;
OL, MB: Writing - original draft;
OL, BSS, MG, HP, MB: Writing - review & editing



